Dry minor mergers and size evolution of high-z compact massive early-type galaxies

Recent observations show evidence that high-z (z\sim 2 - 3) early-type galaxies (ETGs) are more compact than those with comparable mass at z\sim 0. Such a size evolution is most likely explained by the `Dry Merger Sceanario'. However, previous studies based on this scenario are not able to consistantly explain both the properties of the high-z compact massive ETGs and the local ETGs. We investigate the effect of multiple sequential dry minor mergers on the size evolution of the compact massive ETGs. From an analysis of the Millennium Simulation Database, we show that such minor (stellar mass ratio $M_{2}/M_{1} < 1/4$) mergers are extremely common during hierarchical structure formation. We perform N-body simulations of sequential minor mergers with parabolic and head-on orbits, including a dark matter component and a stellar component. Typical mass ratios of the minor mergers are $1/20 < M_{2}/M_{1} < 1/10$. We show that sequential minor mergers of compact satellite galaxies are the most efficient at promoting size growth and decreasing the velocity dispersion of the compact massive ETGs in our simulations. The change of stellar size and density of the merger remnants is consistent with recent observations. Furthermore, we construct the merger histories of candidates for the high-z compact massive ETGs using the Millennium Simulation Database, and estimate the size growth of the galaxies by the dry minor merger scenario. We can reproduce the mean size growth factor between $z=2$ and $z=0$, assuming the most efficient size growth obtained during sequential minor mergers in our simulations. However, we note that our numerical result is only valid for merger histories with typical mass ratios between 1/20 and 1/10 with parabolic and head-on orbits, and that our most efficient size growth efficiency is likely to an upper limit.

==> readme.txt <==
% readme.txt v1.1 2011 December 07
% for compiling our manuscript
%
% The files are as follows:
% readme.txt        this file
% mn2e.cls          MNRAS LaTeX 2e class file
%                   I add the option, dvipdfmx
%                   i.e.
%                   \def\ds@usegraphicx
%                   {\@usegraphicxtrue\usepackage[dvips,dvipdfm]{graphicx}}
% mn.bst            BibTeX style file
% aas_macros.sty  
% mn-jour.bib               
% paper.bbl         my bibliography file generated Bibtex
% paper.tex         main source file
% introduction.tex  source files included by paper.tex
% cosmology.tex
% nbodysimulation.tex
% results.tex
% discussion.tex
% conclusion.tex
% figure.tex
% picture/          .eps files and .tex files in this directory
% picture/SNAPSHOT/ .png files of snapshots and .tex files in this directory

%
% Please typeset 'paper.tex' twice.
% 
